Subexponential Parameterized Directed Steiner Network Problems on Planar Graphs: a Complete Classification

In the Directed Steiner Network problem, the input is a directed graph G, a subset T of k vertices of G called the terminals, and a demand graph D on T. The task is to find a subgraph H of G with the minimum number of edges such that for every edge (s,t) in D, the solution H contains a directed s to t path. In this paper we investigate how the complexity of the problem depends on the demand pattern when G is planar. Formally, if \mathcal{D} is a class of directed graphs closed under identification of vertices, then the \mathcal{D}-Steiner Network (\mathcal{D}-SN) problem is the special case where the demand graph D is restricted to be from \mathcal{D}. For general graphs, Feldmann and Marx [ICALP 2016] characterized those families of demand graphs where the problem is fixed-parameter tractable (FPT) parameterized by the number k of terminals. They showed that if \mathcal{D} is a superset of one of the five hard families, then \mathcal{D}-SN is W[1]-hard parameterized by k, otherwise it can be solved in time f(k)n^{O(1)}. For planar graphs an interesting question is whether the W[1]-hard cases can be solved by subexponential parameterized algorithms. Chitnis et al. [SICOMP 2020] showed that, assuming the ETH, there is no f(k)n^{o(k)} time algorithm for the general \mathcal{D}-SN problem on planar graphs, but the special case called Strongly Connected Steiner Subgraph can be solved in time f(k) n^{O(\sqrt{k})} on planar graphs. We present a far-reaching generalization and unification of these two results: we give a complete characterization of the behavior of every $\mathcal{D}$-SN problem on planar graphs. We show that assuming ETH, either the problem is (1) solvable in time 2^{O(k)}n^{O(1)}, and not in time 2^{o(k)}n^{O(1)}, or (2) solvable in time f(k)n^{O(\sqrt{k})}, but not in time f(k)n^{o(\sqrt{k})}, or (3) solvable in time f(k)n^{O(k)}, but not in time f(k)n^{o({k})}.

==> chain.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'chain.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1441.00030775bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.25052053)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{chain.pdf}}%
    \put(0.51040955,0.23455942){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13532266\unitlength}\centering total  branch  degree $\Omega(k)$\end{minipage}}}%
    \put(0.26058305,0.23247753){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13532266\unitlength}\centering treewidth $\Omega(\sqrt{k})$\end{minipage}}}%
    \put(0.45315765,0.21374053){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Section \ref{sec:dag}\end{tabular}}}}%
    \put(0.70298408,0.21374053){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Lemma \ref{}\end{tabular}}}}%
    \put(0.48955109,0.13268998){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Lemma \ref{lem:gridsarehard}\end{tabular}}}}%
    \put(0.32824443,0.0471894){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Lemma \ref{lem:cleaning-intro}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{chain.pdf}}%
    \put(0.75503128,0.22414998){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1457321\unitlength}\centering large $t\times t$ grid\end{minipage}}}%
    \put(0.13046471,0.057599){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1457321\unitlength}\centering large $t$-tough pair\end{minipage}}}%
    \put(0.38029116,0.057599){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1457321\unitlength}\centering large $t$-hard pattern\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{chain.pdf}}%
    \put(0.57807086,0.0471894){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Lemma \ref{lem:cleanedbiclique}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{chain.pdf}}%
    \put(0.63011761,0.057599){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1457321\unitlength}\centering no $f(k) \cdot n^{o(k)}$ algorithm\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{chain.pdf}}%
    \put(0.01075644,0.23455942){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13532266\unitlength}\centering Algorithm of Theorem~\ref{thm:algo_tw}\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{chain.pdf}}%
    \put(0.57807086,0.02949345){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Lemma \ref{lem:cleanedtoughpair}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> chain2.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'chain2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1546.0004037bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.29172007)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{chain2.pdf}}%
    \put(0.57761969,0.25743815){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Thm \ref{thm:cleaning-intro}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{chain2.pdf}}%
    \put(0.39327282,0.26325968){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13583437\unitlength}\centering large $t$-tough pair\end{minipage}}}%
    \put(0.62613174,0.26325968){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13583437\unitlength}\centering large $t$-hard pattern\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{chain2.pdf}}%
    \put(0.8104787,0.25743815){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Thm \ref{thm:hardlowerbound}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{chain2.pdf}}%
    \put(0.01002588,0.16041361){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.12613192\unitlength}\centering Tree width of the solution\end{minipage}}}%
    \put(0.85899067,0.27684315){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13583437\unitlength}\centering Statement \textit{(vi)}:\\ no $f(k)n^{o(k)}$\\ algorithm\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{chain2.pdf}}%
    \put(0.16526527,0.26714069){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.12613192\unitlength}\centering total  branch  degree $\omega(k)$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{chain2.pdf}}%
    \put(0.34476075,0.25743815){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Thm \ref{thm:maintechnical}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{chain2.pdf}}%
    \put(0.16041344,0.063389){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13583437\unitlength}\centering Statement \textit{(iii)}:\\ $2^{O(k)}n^{O(\sqrt{k})}$\\ algorithm\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{chain2.pdf}}%
    \put(0.06338956,0.19728312){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$\omega(\sqrt{k})$\end{tabular}}}}%
    \put(0.06338956,0.08473475){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$O(\sqrt{k})$\end{tabular}}}}%
    \put(0.14624704,0.25840858){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}Thm~\ref{thm:subexpalgo}\end{tabular}}}}%
    \put(0.14624704,0.02652036){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}Thm~\ref{thm:algo_tw}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> findgridintro.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'findgridintro.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{478.77190137bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.78735824)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{findgridintro.pdf}}%
    \put(0.61817771,0.00394075){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$S_1$\end{tabular}}}}%
    \put(0.52418721,0.774663){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$S_2$\end{tabular}}}}%
    \put(0.47388432,0.08590967){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$e_1$\end{tabular}}}}%
    \put(0.76710444,0.09496123){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$e_s$\end{tabular}}}}%
    \put(0.4772995,0.14572491){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$P_1$\end{tabular}}}}%
    \put(0.76532196,0.13686343){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$P_s$\end{tabular}}}}%
    \put(0.60710085,0.50683124){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$f_1$\end{tabular}}}}%
    \put(0.61263929,0.19446312){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$f_s$\end{tabular}}}}%
    \put(0.79319249,0.58326178){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$Q_1$\end{tabular}}}}%
    \put(0.87294606,0.16344786){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$Q_s$\end{tabular}}}}%
    \put(0.51774657,0.08590967){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$e_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{findgridintro.pdf}}%
  \end{picture}%
\endgroup%


==> largetw.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'largetw.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1289.02626576bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.56017913)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{largetw.pdf}}%
    \put(0.10630306,0.55546384){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}diamond pattern\end{tabular}}}}%
    \put(0.37627432,0.55546384){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$t$-hard matching pattern\end{tabular}}}}%
    \put(0.77192142,0.55546384){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$t$-hard biclique pattern\end{tabular}}}}%
    \put(-0.01006386,0.36113107){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.22109712\unitlength}\centering $\Omega(\sqrt{t})\times\Omega(\sqrt{t})$ grid\\ in the solution\end{minipage}}}%
    \put(0.2482707,0.36113107){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.23622482\unitlength}\centering $\Omega({t})\times\Omega({t})$ grid\\ in the solution\end{minipage}}}%
    \put(0.65555513,0.36113107){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.23622482\unitlength}\centering $\Omega({t})\times\Omega({t})$ grid\\ in the solution\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{largetw.pdf}}%
  \end{picture}%
\endgroup%

